Convective shutdown in the atmospheres of lava worlds

Atmospheric energy transport is central to the cooling of primordial magma oceans. Theoretical studies of atmospheres on lava planets have assumed that convection is the only process involved in setting the atmospheric temperature structure. This significantly influences the ability for a magma ocean to cool. It has been suggested that convective stability in these atmospheres could preclude permanent magma oceans. We develop a new 1D radiative-convective model in order to investigate when the atmospheres overlying magma oceans are convectively stable. Using a coupled interior-atmosphere framework, we simulate the early evolution of two terrestrial-mass exoplanets: TRAPPIST-1 c and HD 63433 d. Our simulations suggest that the atmosphere of HD 63433 d exhibits deep isothermal layers which are convectively stable. However, it is able to maintain a permanent magma ocean and an atmosphere depleted in H2O. It is possible to maintain permanent magma oceans underneath atmospheres without convection. Absorption features of CO2 and SO2 within synthetic emission spectra are associated with mantle redox state, meaning that future observations of HD 63433 d may provide constraints on the geochemical properties of a magma ocean analogous with the early Earth. Simulations of TRAPPIST-1 c indicate that it is expected to have solidified within 100 Myr, outgassing a thick atmosphere in the process. Cool isothermal stratospheres generated by low molecular-weight atmospheres can mimic the emission of an atmosphere-less body. Future work should consider how atmospheric escape and chemistry modulates the lifetime of magma oceans, and the role of tidal heating in sustaining atmospheric convection

==> cover_letter.txt <==
To the editor and the reviewer,

Thank you for taking the time to review our manuscript. We appreciate the thoughtful comments provided by the reviewer, and hope that our changes address them sufficiently.

Please find attached the updated manuscript - with the updated text highlighted in pink. Our responses to the reviewer comments are outlined below.

Best wishes,
Harrison


Responses:
--------------

1. The circular scatter points on Fig. 5 now mark the position (pressure) at which the contribution function peaks for each AGNI case. As suggested by the reviewer, this shows that the emission temperature is roughly constant in the TRAPPIST-1 c cases, with only slight deviations for the reduced cases. The ground temperatures are indicated by the bottom of the temperature profiles (and also in Figure 3 for HD 63433 d cases). We have also adjusted the temperature units throughout the text for readability.

2. In Fig. 3, the right axis of the top panel (HD 63443 d) shows the surface temperature at radiative equilibrium. The right axis of the bottom panel (TRAPPIST-1 c) shows the time taken for the planet to solidify. To make this distinction clear, we have now indicated the quantities in different colours (red, blue).

3. These new results (and a discussion) are now presented in the Appendix and referenced in the main text.

4. Agree - we have rephrased this part of the text.


==> readme.txt <==
Article GitHub: https://github.com/nichollsh/paper_agni_convection
Analysis GitHub: https://github.com/nichollsh/proteus_analysis
Data on Zenodo: https://zenodo.org/records/14273352

